Transmitter Side Beyond-Diagonal Reconfigurable Intelligent Surface for Massive MIMO Networks

This letter focuses on a transmitter or base station (BS) side beyond-diagonal reflecting intelligent surface (BD-RIS) deployment strategy to enhance the spectral efficiency (SE) of a time-division-duplex massive multiple-input multiple-output (MaMIMO) network. In this strategy, the active antenna array utilizes a BD-RIS at the BS to serve multiple users in the downlink. Based on the knowledge of statistical channel state information (CSI), the BD-RIS coefficients matrix is optimized by employing a novel manifold algorithm, and the power control coefficients are then optimized with the objective of maximizing the minimum SE. Through numerical results we illustrate the SE performance of the proposed transmission framework and compare it with that of a conventional MaMIMO transmission for different network settings.

==> reference.txt <==
@ARTICLE{Nadeem@IRS,
  author={Nadeem \textit{et al.}, Qurrat-Ul-Ain},
  journal={IEEE Open Journal of the Communications Society}, 
  title={Intelligent Reflecting Surface-Assisted Multi-User {MISO} Communication: Channel Estimation and Beamforming Design}, 
  year={2020},
  volume={1},
  number={},
  pages={661-680},
  doi={10.1109/OJCOMS.2020.2992791}}
  %and Alwazani, Hibatallah and Kammoun, Abla and Chaaban, Anas and Debbah, Mérouane and Alouini, Mohamed-Slim
  @ARTICLE{Anastasios_FDDMaMIMO@IRS,
  author={Papazafeiropoulos , Anastasios and Kourtessis, Pandelis and Ntontin, Konstantinos and Chatzinotas, Symeon},
  journal={IEEE Transactions on Vehicular Technology}, 
  title={Joint Spatial Division and Multiplexing for {FDD} in Intelligent Reflecting Surface-assisted Massive {MIMO} Systems}, 
  year={2022},
  volume={},
  number={},
  pages={1-16},
  doi={10.1109/TVT.2022.3187656}}buzzi2022approaching
@INPROCEEDINGS{buzzi2022approaching,
  author={Buzzi, Stefano and D'Andrea, Carmen and Interdonato, Giovanni},
  booktitle={WSA 2021; 25th International ITG Workshop on Smart Antennas}, 
  title={{RIS}-aided Massive MIMO: Achieving Large Multiplexing Gains with non-Large Arrays}, 
  year={2021},
  volume={},
  number={},
  pages={1-6},
  doi={}}

% and Carmen D'Andrea and Giovanni Interdonato
@INPROCEEDINGS{Kronecker@model,
  author={Ying \textit{et al.}, Dawei},
  booktitle={IEEE International Conference on Communications (ICC)}, 
  title={Kronecker product correlation model and limited feedback codebook design in a 3{D} channel model}, 
  year={2014},
  volume={},
  number={},
  pages={5865-5870},
  doi={10.1109/ICC.2014.6884258}}
%and Vook, Frederick W. and Thomas, Timothy A. and Love, David J. and Ghosh, Amitava
  @ARTICLE{Corr@model,
  author={Björnson, Emil and Sanguinetti, Luca},
  journal={IEEE Wireless Communications Letters}, 
  title={Rayleigh Fading Modeling and Channel Hardening for Reconfigurable Intelligent Surfaces}, 
  year={2021},
  volume={10},
  number={4},
  pages={830-834},
  doi={10.1109/LWC.2020.3046107}}

  @ARTICLE{Anup@MaMIMO,
  author={Mishra \textit{et al.}, Anup},
  journal={IEEE Trans. Wireless Commun.}, 
  title={Mitigating Intra-Cell Pilot Contamination in Massive {MIMO}: A Rate Splitting Approach}, 
  year={2023},
  volume={22},
  number={5},
  pages={3472-3487},
  doi={10.1109/TWC.2022.3218897}}
% and Mao, Yijie and Thomas, Christo Kurisummoottil and Sanguinetti, Luca and Clerckx, Bruno
  @ARTICLE{original@arch_paper,
  author={Jamali  \textit{et al.}, Vahid},
  journal={IEEE Open Journal of the Communications Society}, 
  title={Intelligent Surface-Aided Transmitter Architectures for Millimeter-Wave Ultra Massive {MIMO} Systems}, 
  year={2021},
  volume={2},
  number={},
  pages={144-167},
  doi={10.1109/OJCOMS.2020.3048063}}
%and Tulino, Antonia M. and Fischer, Georg and Müller, Ralf R. and Schober, Robert
  @ARTICLE{fullIRS@Shanpu,
  author={Shen \textit{et al.}, Shanpu},
  journal={IEEE Trans. Wireless Commun.}, 
  title={Modeling and Architecture Design of Reconfigurable Intelligent Surfaces Using Scattering Parameter Network Analysis}, 
  year={2022},
  volume={21},
  number={2},
  pages={1229-1243},
  doi={10.1109/TWC.2021.3103256}}
%and Clerckx, Bruno and Murch, Ross
@article{massivemimobook,
year = {2017},
volume = {11},
journal = {Foundations and Trends{\textregistered} in Signal Processing},
title = {Massive {MIMO} Networks: {Spectral}, Energy, and Hardware Efficiency},
doi = {10.1561/2000000093},
issn = {1932-8346},
number = {3-4},
pages = {154-655},
author = {Emil Bj\"{o}rnson and Jakob Hoydis and Luca Sanguinetti}
}
@BOOK{AbsMahSep2008,
 author = "P.-A. Absil and R. Mahony and R. Sepulchre",
 title = "Optimization Algorithms on Matrix Manifolds",
 publisher = "Princeton University Press",
 address = "Princeton, NJ",
 year = 2008,
 pages = "xvi+224",
 isbn = "978-0-691-13298-3",
 keywords = "optimization on manifolds, Riemannian optimization, retraction, vector transport",
}

@ARTICLE{Hongyu@BDRIS,
  author={Li \textit{et al.}, Hongyu},
  journal={IEEE Trans. Wireless Commun.}, 
  title={Beyond Diagonal Reconfigurable Intelligent Surfaces: From Transmitting and Reflecting Modes to Single-, Group-, and Fully-Connected Architectures}, 
  year={2023},
  volume={22},
  number={4},
  doi={10.1109/TWC.2022.3210706}}
% and Shen, Shanpu and Clerckx, Bruno
  @ARTICLE{BSSide@Zhang,
  author={You \textit{et al.}, Changsheng},
  journal={Journal of Communications and Information Networks}, 
  title={How to Deploy Intelligent Reflecting Surfaces in Wireless Network: {BS}-Side, {User}-Side, or {Both} Sides?}, 
  year={2022},
  volume={7},
  number={1},
  pages={1-10},
  doi={10.23919/JCIN.2022.9745477}}
%and Zheng, Beixiong and Mei, Weidong and Zhang, Rui

  @ARTICLE{RISTutorial@Zhang,
  author={Wu  \textit{et al.}, Qingqing},
  journal={IEEE Trans. Commun.}, 
  title={Intelligent Reflecting Surface-Aided Wireless Communications: A Tutorial}, 
  year={2021},
  volume={69},
  number={5},
  doi={10.1109/TCOMM.2021.3051897}}
  %and Zhang, Shuowen and Zheng, Beixiong and You, Changsheng and Zhang, Rui

  @ARTICLE{Channel@Hardening,
  author={Chien \textit{et al.}, Trinh Van},
  journal={IEEE Signal Processing Magazine}, 
  title={Reconfigurable Intelligent Surface-Assisted Massive MIMO: Favorable propagation, channel hardening, and rank deficiency}, 
  year={2022},
  volume={39},
  number={3},
  pages={97-104},
  doi={10.1109/MSP.2021.3128352}}

  %and Ngo, Hien Quoc and Chatzinotas, Symeon and Ottersten, Björ

  @Book{boumal2023intromanifolds,
  title     = {An introduction to optimization on smooth manifolds},
  author    = {Boumal, Nicolas},
  publisher = {Cambridge University Press},
  year      = {2023},
}
